Spectroscopy of TOI-1259B -- an unpolluted white dwarf companion to an inflated warm Saturn

TOI-1259 consists of a transiting exoplanet orbiting a main sequence star, with a bound outer white dwarf companion. Less than a dozen systems with this architecture are known. We conduct follow-up spectroscopy on the white dwarf TOI-1259B using the Large Binocular Telescope (LBT) to better characterise it. We observe only strong hydrogen lines, making TOI-1259B a DA white dwarf. We see no evidence of heavy element pollution, which would have been evidence of planetary material around the white dwarf. Such pollution is seen in ~ 25 - 50% of white dwarfs, but it is unknown if this rate is higher or lower in TOI-1259-like systems that contain a known planet. Our spectroscopy permits an improved white dwarf age measurement of 4.05 (+1.00 -0.42) Gyrs, which matches gyrochronology of the main sequence star. This is the first of an expanded sample of similar binaries that will allow us to calibrate these dating methods and provide a new perspective on planets in binaries.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
